Deep Learning-Based Dynamic Watermarking for Secure Signal Authentication in the Internet of Things

Securing the Internet of Things (IoT) is a necessary milestone toward expediting the deployment of its applications and services. In particular, the functionality of the IoT devices is extremely dependent on the reliability of their message transmission. Cyber attacks such as data injection, eavesdropping, and man-in-the-middle threats can lead to security challenges. Securing IoT devices against such attacks requires accounting for their stringent computational power and need for low-latency operations. In this paper, a novel deep learning method is proposed for dynamic watermarking of IoT signals to detect cyber attacks. The proposed learning framework, based on a long short-term memory (LSTM) structure, enables the IoT devices to extract a set of stochastic features from their generated signal and dynamically watermark these features into the signal. This method enables the IoT's cloud center, which collects signals from the IoT devices, to effectively authenticate the reliability of the signals. Furthermore, the proposed method prevents complicated attack scenarios such as eavesdropping in which the cyber attacker collects the data from the IoT devices and aims to break the watermarking algorithm. Simulation results show that, with an attack detection delay of under 1 second the messages can be transmitted from IoT devices with an almost 100% reliability.

==> wat.txt <==
\begin{equation}
	\begin{aligned}
		\boldsymbol{y}_i(k)=\boldsymbol{C}_i\boldsymbol{x}_i(k)+\beta b_i(k_b) \boldsymbol{p}_i(k_p)+\boldsymbol{l}_i(k),\\   k_b=\left\lfloor\frac{k}{n}\right\rfloor+1, k_p=\textrm{mod}(k,n)
	\end{aligned} 
\end{equation}
where $ \lfloor.\rfloor $ is the floor function, and $ \textrm{mod}(k,n) $ is the residue of division of $ k $ over $ n $. Therefore, each central node, extract one bit every $ n $ sample received from the sensors in SA $ i $ and compares it with the defined bit stream $ b_i $, and in the case of any mismatch between the extracted bit stream and the defined bit stream, the attack alarm is triggered. As explained in \eqref{errprob} to reduce the bit error probability we need to increase $ n $, or $ \beta $. The first solution increase the latency of extraction of hidden bits since for each bit central node needs to receive $ n $ samples from the sensors before correlation, and the second solution disturbs the original signal, since $ \beta  $ is the ratio of the power of the pseudo-noise sequence to the original sensor data. To overcome the disturbance of original sensor by the pseudo-noise sequence first, we assume that the data generated by the sensors has a smooth characteristic since values in physical infrastructure such as power, pipeline pressure which are measured by the sensors have small changes in the time span of analysis. Therefore, the frequency spectrum of the sensor data has a low power in higher frequencies. For instance, for a sensor with sampling rate of 50KHz, assuming that the generated data from the sensor is in the frequency band of $ [0-5k] $ Hz, then the spectrum has a power close to zero in the frequency band of $ [5k-25k] $. In this respect, we present a frequency selective watermarking method which uses the higher frequencies to reduce the disturbance on the original signal.

First, we analyze the number of samples in a frequency band of the discrete Fourier transform (DFT) of a discrete signal with $ n $ samples. DFT of $ n_p $ real discrete signal with sampling rate $ f_s $ generates, $ n_p $ samples in the frequency band $ [-\frac{f_s}{2},\frac{f_s}{2}] $ where the samples in positive frequencies are conjugates of samples in the negative frequencies \cite{oppenheim1999discrete}. Therefore the number of the samples in frequencies higher than $ f_m $ is $ n_{\bar{p}} = \frac{f_s/2-f_m}{f_s/2}\frac{n_p}{2}$. Now, in the following watermarking technique, to hide a binary $ b $ in a sequence with length $ p_n $ we use the following steps:
\begin{enumerate}
	\item Generate the sequence as follows:
	\begin{align}\label{watermarktechnique}
		\bar{P}(k)=	\begin{cases}
						0,&  \textrm{if } \begin{aligned}
						&\frac{f_s/2-f_m}{f_s/2}\frac{n_p}{2}<k\\&<n_p-\frac{f_s/2-f_m}{f_s/2}\frac{n_p}{2}
						\end{aligned},\\
						1 \textrm{ or }-1,& \textrm{if }  n_p-\frac{f_s/2-f_m}{f_s/2}\frac{n_p}{2}\leq k<\frac{n_p}{2},\\
						\bar{P}(\frac{n_p}{2}-k), & \text{otherwise.}
					\end{cases}
	\end{align}
	\item Find the DFT of $ n_p $ samples of original signal, $ S $, with sampling rate $ f_s $. 
	\item Generate the watermarked signal as follows:
	\begin{align}\label{freqwatermark}
		S^w=S+b\beta\bar{P},
	\end{align}
	\item Find the Inverse DFT of $ \bar{S}^w $. The resulting sequence $ \bar{s}^w $ with $ n_p $ samples is the watermarked signal.
\end{enumerate}
With the above steps, we generate a pseudo-noise sequence with values only in higher frequencies. The time domain representation of \eqref{freqwatermark} is as follows:
\begin{align}
	\bar{s}^w(k)=s(k)+b\beta\bar{p}(k),\quad \textrm{for }  k=1,\dots,n_p 
\end{align}
where $ \bar{p} $ is the inverse DFT of $ \bar{P} $. The received signal to central node is:
\begin{align}
	r(k)=\bar{s}^w(k)+l(k)=s(k)+b\beta\bar{p}(k) + l(k); k=1,\dots,n_p.
\end{align}
Then, the receiver applies a high pass filter with cutoff frequency $ f_m $ to $ r $ and the results is as follows:
\begin{align}
	r^h(k)\simeq\beta\tilde{p}(k)+l^h(k), \quad \textrm{for } k=1,\dots,n_p,
\end{align}
where $ r^h $, and $ l^h $ are the high passed signals of $ r $, and $ l $, respectively. Note that since $ s $ does not have high frequency components, it does not pass the high pass filter. Then, the extracted bit is as follows:
\begin{align}
	\bar{b}^r= \frac{<r^h,\bar{p}>}{\beta n_p}=\frac{\beta b<\bar{p},\bar{p}>+<l^h,\bar{p}>}{\beta n_p}=b+\tilde{l}^h.
\end{align}
In the following Theorem we prove that the technique II has lower bit error rate than technique I for equal $ \beta $.
\begin{theorem}\label{Theorem 1}
	SS Watermarking technique in frequency domain, \eqref{watermarktechnique}, has a lower bit error rate than SS watermarking technique in time domain, \eqref{errprob}, for equal $ \beta $ if high pass filter eliminates all the original signal power.
\end{theorem}
\begin{proof}	
Using the same approach in lemma \ref{lemma4} we have $ \tilde{l}^h \sim N(0,\sigma^2_{\tilde{l}^h}=\frac{\left(\sigma_{l^h}^2+\sigma_{\bar{p}}^2\right)^2}{4\beta^2n_p}) $, where $ \sigma_{l^h}^2=\frac{n_{\bar{p}}}{n_p}\sigma_{l}^2 $, and $ \sigma_{\bar{p}}^2=\frac{n_{\bar{p}}}{n_p}\sigma_{p}^2 $. Also the probability of error is as follows:
\begin{equation}
	\begin{aligned} \label{errprob2}
		\textrm{Pr}&\left\{b^r<0|b=1\right\}=\textrm{Pr}\left\{\bar{b}^r>0|b=-1\right\}\\&=\frac{1}{2}\textrm{erf}\left(\frac{E(\bar{b}^r)}{\sigma_{\bar{r}}\sqrt{2}}\right)=\frac{1}{2}\textrm{erfc}\left(\sqrt{\frac{4\beta^2 n_{\bar{p}}}{2\left(\sigma_{l^h}^2+\sigma_{\bar{p}}^2\right)^2}}\right).
	\end{aligned}
\end{equation}
From \eqref{errprob} and \eqref{errprob2}, to have a lower error probability in technique II we have:
\begin{align}
	\nonumber
	\frac{1}{2}\textrm{erfc}\left(\sqrt{\frac{4\beta^2 n_{\bar{p}}}{2\left(\sigma_{l^h}^2+\sigma_{\bar{p}}^2\right)^2}}\right)&<\\\frac{1}{2}\textrm{erfc}\Big(&\sqrt{\frac{4\beta^2n_p}{2((\sigma^2_{l}+\sigma^2_{p})^2+(\sigma^2_{s}+\sigma^2_{p})^2)}}\Big),\\\nonumber
	\frac{4\beta^2 n_{\bar{p}}}{2\left(\sigma_{l^h}^2+\sigma_{\bar{p}}^2\right)^2}&>\frac{4\beta^2 n_p}{2((\sigma^2_{l}+\sigma^2_{p})^2+(\sigma^2_{s}+\sigma^2_{p})^2)},\\\nonumber
	\frac{n_{\bar{p}}}{n_p}&>\frac{\left(\sigma_{l^h}^2+\sigma_{\bar{p}}^2\right)^2}{((\sigma^2_{l}+\sigma^2_{p})^2+(\sigma^2_{s}+\sigma^2_{p})^2)},\\\nonumber
	\frac{n_{\bar{p}}}{n_p}&>\frac{(\frac{n_{\bar{p}}}{n_p})^2\left(\sigma_{l}^2+\sigma_{p}^2\right)^2}{((\sigma^2_{l}+\sigma^2_{p})^2+(\sigma^2_{s}+\sigma^2_{p})^2)}\\\label{comparison}
	\frac{n_p}{n_{\bar{p}}}&>\frac{\left(\sigma_{l}^2+\sigma_{p}^2\right)^2}{((\sigma^2_{l}+\sigma^2_{p})^2+(\sigma^2_{s}+\sigma^2_{p})^2)}.
\end{align}
The inequality \eqref{comparison} always holds true because:
\begin{align}
	\frac{n_p}{n_{\bar{p}}}>1>\frac{\left(\sigma_{l}^2+\sigma_{p}^2\right)^2}{((\sigma^2_{l}+\sigma^2_{p})^2+(\sigma^2_{s}+\sigma^2_{p})^2)}.
\end{align}
This proves that the error probability of SS watermarking in frequency domain is lower than the one in the time domain.\end{proof}
In addition to lower error probability in this technique, we are allowed to increase $ \beta $ due to separable spectrum of the original signal and pseudo-noise sequence. Therefore, error probability can be reduced to zero with increase in $ \beta $. 

Although, this technique has a better performance in embedding the bit stream, it lacks in the robustness against attacks. The attacker can use a high pass and a low pass filter to separate the hidden bit stream from the data and change the original data. To increase the robustness of the watermarked signal, we need to create a dependence between the original signal and the bit stream. To do so, we use the signal fingerprinting algorithm presented in \cite{haitsma2002highly}. A fingerprint can be seen as a short summary of a period of a signal. Therefore, a fingerprinting function should map samples of a signal to a bit stream of limited number of bits. Assuming $ n_f $ as the number of bits of fingerprint stream, then $ 2^{n_f} $ different fingerprints can be generated for a signal. Fingerprints intend to capture the relevant perceptual features of audio and at the same time extracting fingerprints should be fast and easy. The fingerprint extraction algorithm which we use is as follows:
\begin{enumerate}
	\item Signal is segmented into frames with $ n_p $ samples in each frame.
	\item For every frame a set of features is computed.
	\item Convert the computed features to a stream of $ n_f $ bits, $ b_f $.
\end{enumerate}
We need to choose features such that they are very fragile to signal degradations and this results in that any small changes in the original signal can change the features. 

To hide $ n_f $ bits in $ n_p $ samples of original signal we use different pseudo-noise signals for each bit of stream $ b_f $. However, the pseudo-noise signals should be such that the cross correlation of the pseudo noise sequences are very small:
\begin{align}
	<{\bar{p}}^i,{\bar{p}}^j> \simeq 0 \quad \textrm{for }  i \neq j 
\end{align}
where $ {\bar{p}}^i $ and $ {\bar{p}}^j $ are two different pseudo noise sequences.
In this case the received signals in central node $ i $ from the sensors in SA $ i $ for $ n_p $ time steps is as follows:
\begin{align}
	r(k)=s(k)+\beta \sum_{j=1}^{n_f}b_{f_i}(j)\bar{p}^j(k)+l(k). \quad \textrm{for } k=1,\dots,n_p
\end{align}
In the central node, each bit of bit stream $ b_f $ is extracted as follows:	\begin{align}
	\bar{b}_f(j)&=\frac{<r^h(k),\bar{p}^j>}{\beta n_p}=\frac{\beta b_f(j)<\bar{p}^j,\bar{p}^j>+<l^h,\bar{p}^j>}{\beta n_p}\nonumber\\&=b_f(j)+\tilde{l}^h.
\end{align}

This technique increases the robustness of sensor data to the attack, however, it costs a high computational load in large scale. For instance, given 5 sensors in one area, sampling rate of 100kHz, pseudo noise sequence with $ 10^4 $ samples, and fingerprints with 100 bits, each central node should compute $ 5 \times  10^5 \times 100 = 5\times 10^7 $ summations and multiplications per second. Assuming each summation and multiplication takes one cycle of computation for a processor, then, a processor with a frequency of 50 MHz can be sufficient for the computations of this area. Conversely, the attacker also can extract the pseudo-noise sequence by solving following systems of equations to find each $ \bar{p}^j(k) $:
\begin{equation}\label{systemofequation}
	\begin{aligned}
	 	b_f(k)\bar{p}^1(k)+ \dots + b_f(n_f)\bar{p}^{n_f}(k)  =& r^h(k)\\
	 	b_f(k+n_p)\bar{p}^1(k)+ \dots+ b_f(n_f+n_p)\bar{p}^{n_f}(k)  =& r^h (k+n_p)\\
	 	\vdots&  \\
	 	b_f(k+n_p(n_f-1))\bar{p}^1(k)+ \dots+ b_f(n_f+n_p (n_f&-1))\bar{p}^{n_f}(k)  \\= r^h(k+&n_p(n_f-1)),
	\end{aligned}
\end{equation}
for each time step $ k=1,\dots,n_p $. Solving the system of equations in \eqref{systemofequation} for $ k=1,\dots,n_p $, requires a large amount of computations for the attacker. Suppose solving a system of $ n_f $ equations takes $ O(n_f) $ cycles of computations. Then for an attacker to find the solution of all $ n_p $ systems of $ n_f $ equations in a limited time $ T^d $, the frequency of computation of the attacker's processor should be $ r^a\triangleq\frac{n_pO(n_f)}{T^d} $ Hz to deal with the calculations of one SA. As we can see $ r^a $ is a function of length of pseudo noise sequence, $ n_p $. Therefore, the defender can increase the size of pseudo noise sequence to increase the hardness of compromising the SA. However, due to limitation on the computational resources, the defender should choose the amount of $ n_p $ for each SA, based on its value. On the other hand, the attacker in a limited time $ T^d $ attacks to all the sensor area, but the portion of computations allocated to each sensor area should be selected by the attacker based on the value of each SA. This interaction between the defender and attacker is similar to the problem we solved in Section \ref{section:problem}.
